Non-Detection of Nova Shells Around Asynchronous Polars

Asynchronous polars (APs) are accreting white dwarfs (WDs) that have different WD and orbital angular velocities, unlike the rest of the known polars, which rotate synchronously (i.e., their WD and orbital angular velocities are the same). Past nova eruptions are the predicted cause of the asynchronicity, in part due to the fact that one of the APs, V1500 Cyg, was observed to undergo a nova eruption in 1975. We used the Southern African Large Telescope 10m class telescope and the MDM 2.4m Hiltner telescope to search for nova shells around three of the remaining four APs (V1432 Aql, BY Cam, and CD Ind) as well as one Intermediate Polar with a high asynchronicity (EX Hya). We found no evidence of nova shells in any of our images. We therefore cannot say that any of the systems besides V1500 Cyg had nova eruptions, but because not all post-nova systems have detectable shells, we also cannot exclude the possibility of a nova eruption occurring in any of these systems and knocking the rotation out of sync.

==> 00README.txt <==
nohypertex
